Episodic Post-Shock Dust Formation in the Colliding Winds of Eta Carinae

Eta Carinae shows broad peaks in near-infrared (IR) JHKL photometry, roughly correlated with times of periastron passage in the eccentric binary system. After correcting for secular changes attributed to reduced extinction from the thinning Homunculus Nebula, these peaks have IR spectral energy distributions (SEDs) consistent with emission from hot dust at 1400-1700 K. The excess SEDs are clearly inconsistent, however, with the excess being entirely due to free-free wind or photospheric emission. One must conclude, therefore, that the broad near-IR peaks associated with Eta Carinae's 5.5 yr variability are due to thermal emission from hot dust. I propose that this transient hot dust results from episodic formation of grains within compressed post-shock zones of the colliding winds, analogous to the episodic dust formation in Wolf-Rayet binary systems like WR140 or the post-shock dust formation seen in some supernovae like SN2006jc. This dust formation in Eta Carinae seems to occur preferentially near and after periastron passage; near-IR excess emission then fades as the new dust disperses and cools. With the high grain temperatures and Eta Car's C-poor abundances, the grains are probably composed of corundum or similar species that condense at high temperatures, rather than silicates or graphite. Episodic dust formation in Eta Car's colliding winds significantly impacts our understanding of the system, and several observable consequences are discussed.

==> abs.txt <==


Episodic Post-Shock Dust Formation in the Colliding Winds of Eta Carinae

Nathan Smith


Eta Carinae shows broad peaks in near-infrared (IR) JHKL photometry,
roughly correlated with times of periastron passage in the eccentric
binary system.  After correcting for secular changes attributed to
reduced extinction from the thinning Homunculus Nebula, these peaks
have IR spectral energy distributions (SEDs) consistent with emission
from hot dust at 1400-1700 K.  The excess SEDs are clearly
inconsistent, however, with the excess being entirely due to free-free
wind or photospheric emission.  One must conclude, therefore, that the
broad near-IR peaks associated with Eta Carinae's 5.5 yr variability
are due to thermal emission from hot dust.  I propose that this
transient hot dust results from episodic formation of grains within
compressed post-shock zones of the colliding winds, analogous to the
episodic dust formation in Wolf-Rayet binary systems like WR140 or the
post-shock dust formation seen in some supernovae like SN2006jc.  This
dust formation in Eta Carinae seems to occur preferentially near and
after periastron passage; near-IR excess emission then fades as the
new dust disperses and cools.  With the high grain temperatures and
Eta Car's C-poor abundances, the grains are probably composed of
corundum or similar species that condense at high temperatures, rather
than silicates or graphite.  Episodic dust formation in Eta Car's
colliding winds significantly impacts our understanding of the system,
and several observable consequences are discussed.

